Local magnetism and structural properties of Heusler Ni$_2$MnGa alloys

We present a detailed experimental study of bulk and powder samples of the Heusler shape memory alloy Ni$_2$MnGa, including zero-field static and dynamic $^{55}$Mn NMR experiments, X-ray powder diffraction and magnetization experiments. The NMR spectra give direct access to the sequence of structural phase transitions in this compound, from the high-T austenitic phase down to the low-T martensitic phase. In addition, a detailed investigation of the so-called rf-enhancement factor provides local information for the magnetic stiffness and restoring fields for each separate coordination, structural, crystallographic environment, thus differentiating signals coming from austenitic and martensitic components. The temperature evolution of the NMR spectra and the rf-enhancement factors shows strong dependence on sample preparation. In particular, we find that sample powderization gives rise to a significant portion of martensitic traces inside the high-T austenitic region, and that these traces can be subsequently removed by annealing.

==> 00README.XXX.txt <==
nohypertex
